MUSE-ALMA Halos XI: Gas flows in the circumgalactic medium

The flow of gas into and out of galaxies leaves traces in the circumgalactic medium which can then be studied using absorption lines towards background quasars. We analyse 27 log(N_HI) > 18.0 HI absorbers at z = 0.2 to 1.4 from the MUSE-ALMA Halos survey with at least one galaxy counterpart within a line of sight velocity of +/-500 km s^{-1}. We perform 3D kinematic forward modelling of these associated galaxies to examine the flow of dense, neutral gas in the circumgalactic medium. From the VLT/MUSE, HST broadband imaging and VLT/UVES and Keck/HIRES high-resolution UV quasar spectroscopy observations, we compare the impact parameters, star-formation rates and stellar masses of the associated galaxies with the absorber properties. We find marginal evidence for a bimodal distribution in azimuthal angles for strong HI absorbers, similar to previous studies of the MgII and OVI absorption lines. There is no clear metallicity dependence on azimuthal angle and we suggest a larger sample of absorbers are required to fully test the relationship predicted by cosmological hydrodynamical simulations. A case-by-case study of the absorbers reveals that ten per cent of absorbers are consistent with gas accretion, up to 30 per cent trace outflows while the remainder trace gas in the galaxy disk, the intragroup medium and low-mass galaxies below the MUSE detection limit. Our results highlight that the baryon cycle directly affects the dense neutral gas required for star-formation and plays a critical role in galaxy evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
